M\'ethodes de calcul avec r\'eseaux de tenseurs en physique (Basic tensor network computations in physics)

Cet article se veut un survol des r\'eseaux de tenseurs et s'adresse aux d\'ebutants en la mati\`ere. Nous y mettons l'accent sur les outils n\'ecessaires \`a l'impl\'ementation concr\`ete d'algorithmes. Quatre op\'erations de base (remodelage, permutation d'indices, contraction et d\'ecomposition) qui sont couramment utilis\'ees dans les algorithmes de r\'eseaux de tenseurs y sont d\'ecrites. Y seront aussi couverts la notation diagrammatique, les \'etats en produit de matrices (MPS), les op\'erateurs en produit de matrices (MPO), \'etat projet\'e de paires intriqu\'ees (PEPS), l'approche par renormalisation d'enchev\^etrement multi-\'echelle (MERA), la d\'ecimation par bloc d'\'evolution temporelle (TEBD) et le groupe de renormalisation de tenseurs (TRG). This article is intended as an overview of tensor networks for beginners looking to perform computations. We focus on the tools necessary for the concrete implementation of algorithms. Four basic operations (reshaping, permutation, contraction, and decomposition) that are commonly used in tensor network algorithms are covered. The article also briefly reviews diagrammatic notation, matrix product states (MPS), matrix product operators (MPO), projected entangled pair states (PEPS), multi-scale entanglement renormalization ansatz (MERA), time evolution block decimation (TEBD), and tensor renormalization group (TRG).

==> LICENSE.txt <==
mps-EN.jl and mps-FR.jl to convert vectors to a matrix product state
Copyright (C) 2019  T.E. Baker, S. Desrosiers, M. Tremblay, M.P. Thompson

This program is free software: you can redistribute it and/or modify
it under the terms of the GNU General Public License as published by
the Free Software Foundation, either version 3 of the License, or
(at your option) any later version.

This program is distributed in the hope that it will be useful,
but WITHOUT ANY WARRANTY; without even the implied warranty of
MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
GNU General Public License for more details.

You should have received a copy of the GNU General Public License
along with this program.  If not, see <https://www.gnu.org/licenses/>.
